Sublinear Metric Distortion for Matching

We study metric distortion in one-sided matching. Given $n$ agents and $n$ items in an unknown metric space, our goal is to match agents to items so that the total distance between matched pairs is small. However, instead of direct access to the distances in the metric, we are only given each agent's ranking of the items by distance. What is the smallest worst-case approximation factor (called the distortion) that a mechanism can guarantee in expectation? Despite significant interest over the last decade, the best-known guarantee has been the $O(n)$ distortion of Random Serial Dictatorship since the beginning. We give a matching mechanism with distortion $O(n^{\log_4 3})$, the first sublinear upper bound. The key idea is to use a partial matching derived from a truncated version of either Random Serial Dictatorship or the Probabilistic Serial rule. We then complete this matching using a new, general-purpose cluster completion algorithm that ensures unmatched agents receive nearby items. Along the way, we pin down the optimal distortion of Random Serial Dictatorship and Probabilistic Serial up to logarithmic and constant factors, respectively, and give improved lower bounds for truthful mechanisms.

==> LICENSE-alpha-all.txt <==
Custom alpha-all style: retain initials for all explicitly listed authors/editors.
BibTeX standard bibliography style `alpha'
Version 0.99b (8-Dec-10 release) for BibTeX versions 0.99a or later.
Copyright (C) 1984, 1985, 1988, 2010 Howard Trickey and Oren Patashnik.
Unlimited copying and redistribution of this file are permitted as long as
it is unmodified.  Modifications (and redistribution of modified versions)
are also permitted, but only if the resulting file is renamed to something
besides btxbst.doc, plain.bst, unsrt.bst, alpha.bst, and abbrv.bst.
This restriction helps ensure that all standard styles are identical.
The file btxbst.doc has the documentation for this style.

